RefCraft: Benchmarking Visual-Reference-Conditioned Agentic Generation through Web Development

Beyond basic tool use and coding skills, effectively incorporating visual references into agentic generation is equally essential for applying AI agents to real-world productivity tasks. We study this crucial capability through webpage development, a practical and readily evaluable setting in which existing benchmarks remain largely idealized: they typically focus on reconstructing visual targets or generating webpages from textual instructions alone, overlooking the more common workflow of developing from visual examples. Specifically, we introduce RefCraft, a benchmark comprising 300 realistic multimodal webpage-development tasks that combine natural-language instructions with screenshots from one to five reference webpages. Agents must selectively interpret and utilize these references while rendering, visually inspecting, and iteratively refining their outputs. We evaluate the resulting open-ended artifacts using independently verifiable keypoints and complementary programmatic and VLM judges. Across nine frontier (M)LLMs, the strongest system achieves an overall score of only 52.12 out of 100, revealing that visual-reference-conditioned agentic generation remains a substantial challenge for current models in practical webpage-development settings.

==> task_id_map.csv <==
paper_task_id,source_sample_id,source_task_id
1,2,vref_002
2,3,vref_003
3,4,vref_004
4,5,vref_005
5,7,vref_007
6,9,vref_009
7,13,vref_013
8,16,vref_016
9,17,vref_017
10,18,vref_018
11,20,vref_020
12,22,vref_022
13,23,vref_023
14,24,vref_024
15,26,vref_026
16,28,vref_028
17,29,vref_029
18,30,vref_030
19,32,vref_032
20,33,vref_033
21,35,vref_035
22,36,vref_036
23,38,vref_038
24,40,vref_040
25,43,vref_043
26,45,vref_045
27,46,vref_046
28,47,vref_047
29,48,vref_048
30,49,vref_049
31,51,vref_051
32,52,vref_052
33,53,vref_053
34,55,vref_055
35,56,vref_056
36,57,vref_057
37,62,vref_062
38,64,vref_064
39,65,vref_065
40,68,vref_068
41,72,vref_072
42,73,vref_073
43,76,vref_076
44,77,vref_077
45,78,vref_078
46,79,vref_079
47,80,vref_080
48,82,vref_082
49,84,vref_084
50,85,vref_085
51,86,vref_086
52,88,vref_088
53,89,vref_089
54,90,vref_090
55,92,vref_092
56,94,vref_094
57,95,vref_095
58,96,vref_096
59,97,vref_097
60,99,vref_099
61,101,vref_101
62,104,vref_104
63,105,vref_105
64,107,vref_107
65,111,vref_111
66,112,vref_112
67,117,vref_117
68,118,vref_118
69,120,vref_120
70,122,vref_122
71,123,vref_123
72,124,vref_124
73,125,vref_125
74,126,vref_126
75,130,vref_130
76,131,vref_131
77,132,vref_132
78,134,vref_134
79,135,vref_135
80,136,vref_136
81,137,vref_137
82,138,vref_138
83,139,vref_139
84,140,vref_140
85,141,vref_141
86,142,vref_142
87,143,vref_143
88,144,vref_144
89,145,vref_145
90,149,vref_149
91,152,vref_152
92,154,vref_154
93,155,vref_155
94,157,vref_157
95,160,vref_160
96,161,vref_161
97,163,vref_163
98,164,vref_164
99,165,vref_165
100,166,vref_166
101,167,vref_167
102,169,vref_169
103,171,vref_171
104,172,vref_172
105,174,vref_174
106,175,vref_175
107,176,vref_176
108,178,vref_178
109,179,vref_179
110,180,vref_180
111,181,vref_181
112,183,vref_183
113,185,vref_185
114,187,vref_187
115,188,vref_188
116,190,vref_190
117,191,vref_191
118,195,vref_195
119,196,vref_196
120,197,vref_197
121,199,vref_199
122,200,vref_200
123,202,vref_202
124,204,vref_204
125,205,vref_205
126,209,vref_209
127,214,vref_214
128,215,vref_215
129,216,vref_216
130,217,vref_217
131,218,vref_218
132,220,vref_220
133,223,vref_223
134,224,vref_224
135,226,vref_226
136,227,vref_227
137,230,vref_230
138,231,vref_231
139,232,vref_232
140,233,vref_233
141,234,vref_234
142,235,vref_235
143,236,vref_236
144,240,vref_240
145,242,vref_242
146,243,vref_243
147,244,vref_244
148,245,vref_245
149,246,vref_246
150,247,vref_247
151,248,vref_248
152,249,vref_249
153,250,vref_250
154,251,vref_251
155,254,vref_254
156,255,vref_255
157,257,vref_257
158,259,vref_259
159,261,vref_261
160,264,vref_264
161,265,vref_265
162,266,vref_266
163,269,vref_269
164,270,vref_270
165,272,vref_272
166,273,vref_273
167,274,vref_274
168,275,vref_275
169,279,vref_279
170,281,vref_281
171,282,vref_282
172,283,vref_283
173,284,vref_284
174,285,vref_285
175,287,vref_287
176,288,vref_288
177,289,vref_289
178,292,vref_292
179,293,vref_293
180,294,vref_294
181,296,vref_296
182,297,vref_297
183,298,vref_298
184,301,vref_301
185,302,vref_302
186,303,vref_303
187,305,vref_305
188,308,vref_308
189,309,vref_309
190,310,vref_310
191,312,vref_312
192,316,vref_316
193,318,vref_318
194,319,vref_319
195,320,vref_320
196,321,vref_321
197,322,vref_322
198,323,vref_323
199,324,vref_324
200,325,vref_325
201,326,vref_326
202,327,vref_327
203,328,vref_328
204,330,vref_330
205,331,vref_331
206,335,vref_335
207,337,vref_337
208,339,vref_339
209,341,vref_341
210,343,vref_343
211,344,vref_344
212,346,vref_346
213,347,vref_347
214,350,vref_350
215,352,vref_352
216,354,vref_354
217,356,vref_356
218,357,vref_357
219,358,vref_358
220,361,vref_361
221,362,vref_362
222,366,vref_366
223,367,vref_367
224,371,vref_371
225,372,vref_372
226,373,vref_373
227,375,vref_375
228,376,vref_376
229,377,vref_377
230,378,vref_378
231,379,vref_379
232,381,vref_381
233,382,vref_382
234,383,vref_383
235,384,vref_384
236,386,vref_386
237,387,vref_387
238,389,vref_389
239,390,vref_390
240,392,vref_392
241,394,vref_394
242,395,vref_395
243,396,vref_396
244,397,vref_397
245,398,vref_398
246,399,vref_399
247,400,vref_400
248,401,vref_401
249,403,vref_403
250,406,vref_406
251,408,vref_408
252,411,vref_411
253,417,vref_417
254,418,vref_418
255,420,vref_420
256,422,vref_422
257,424,vref_424
258,431,vref_431
259,433,vref_433
260,436,vref_436
261,438,vref_438
262,441,vref_441
263,443,vref_443
264,444,vref_444
265,445,vref_445
266,449,vref_449
267,450,vref_450
268,453,vref_453
269,454,vref_454
270,455,vref_455
271,457,vref_457
272,459,vref_459
273,460,vref_460
274,461,vref_461
275,462,vref_462
276,463,vref_463
277,464,vref_464
278,465,vref_465
279,468,vref_468
280,470,vref_470
281,471,vref_471
282,472,vref_472
283,474,vref_474
284,476,vref_476
285,477,vref_477
286,478,vref_478
287,479,vref_479
288,481,vref_481
289,482,vref_482
290,483,vref_483
291,484,vref_484
292,485,vref_485
293,486,vref_486
294,488,vref_488
295,489,vref_489
296,491,vref_491
297,492,vref_492
298,496,vref_496
299,498,vref_498
300,500,vref_500

